Rapid radio brightening of GRB 210702A

We observed the rapid radio brightening of GRB 210702A with the Australian Telescope Compact Array (ATCA) just 11hr post-burst, tracking early-time radio variability over a 5hr period on ~15min timescales at 9.0, 16.7, and 21.2GHz. A broken power-law fit to the 9.0GHz light curve showed that the 5hr flare peaked at a flux density of 0.4+/-0.1mJy at ~13hr post-burst with a steep rise and decline. The observed temporal and spectral evolution are not expected in the standard internal-external shock model, where forward and reverse shock radio emission evolves on much longer timescales. The early-time (<1day) optical and X-ray light curves from the Neil Gehrels Swift Observatory demonstrated typical afterglow forward shock behaviour, allowing us to use blast wave physics to determine a likely homogeneous circumburst medium and an emitting electron population power-law index of p=2.9+/-0.1. We suggest the early-time radio flare is likely due to weak interstellar scintillation (ISS), which boosted the radio afterglow emission above the ATCA sensitivity limit on minute timescales. Using weak ISS relations, we were able to place an upper limit on the size of the blast wave of $\leq6 \times 10^{16}$cm in the plane of the sky, which is consistent with the theoretical forward shock size prediction of $8\times10^{16}$cm for GRB 210702A at ~13h post-burst. This represents the earliest ISS size constraint on a GRB blast wave to date, demonstrating the importance of rapid (<1day) radio follow-up of GRBs using several-hour integrations to capture the early afterglow evolution, and to track scintillation over a broad frequency range.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
